Measurement of long-range two-particle azimuthal correlations in $Z$-boson tagged $pp$ collisions at $\sqrt{s}{=}8$ and 13 TeV

Results are presented from the measurement by ATLAS of long-range ($|\Delta\eta|>2$)dihadron angular correlations in $\sqrt{s}=8$ and 13 TeV $pp$ collisions containing a $Z$ boson. The analysis is performed using 19.4 $\mathrm{fb}^{-1}$ of $\sqrt{s}=8$ TeV data recorded during Run 1 of the LHC and 36.1 $\mathrm{fb}^{-1}$ of $\sqrt{s}=13$ TeV data recorded during Run 2. Two-particle correlation functions are measured as a function of relative azimuthal angle over the relative pseudorapidity range $2<|\Delta\eta|<5$ for different intervals of charged-particle multiplicity and transverse momentum. The measurements are corrected for the presence of background charged particles generated by collisions that occur during one passage of two colliding proton bunches in the LHC. Contributions to the two-particle correlation functions from hard processes are removed using a template-fitting procedure. Sinusoidal modulation in the correlation functions is observed and quantified by the second Fourier coefficient of the correlation function, $v_{2,2}$, which in turn is used to obtain the single-particle anisotropy coefficient $v_{2}$. The $v_{2}$ values in the $Z$-tagged events, integrated over $0.5<p_{\mathrm{T}}<5$ GeV, are found to be independent of multiplicity and $\sqrt{s}$, and consistent within uncertainties with previous measurements in inclusive $pp$ collisions. As a function of charged-particle $p_{\mathrm{T}}$, the $Z$-tagged and inclusive $v_{2}$ values are consistent within uncertainties for $p_{\mathrm{T}}<3$ GeV.

==> Metadata.txt <==
Title:
Measurement of long-range two-particle azimuthal correlations in $Z$-boson tagged $pp$ collisions at $\sqrt{s}{=}8$ and 13 TeV


Abstract:
Results are presented from the measurement by ATLAS of long-range ($|\Delta\eta|>2$)
  dihadron angular correlations in $\sqrt{s}=8$ and 13 TeV $pp$ 
  collisions containing a $Z$ boson. 
The analysis is performed using 19.4 $\mathrm{fb}^{-1}$ of 
  $\sqrt{s}=8$ TeV data recorded during Run 1 of the LHC and 
  36.1 $\mathrm{fb}^{-1}$ of $\sqrt{s}=13$ TeV data recorded during Run 2. 
Two-particle correlation functions are measured as a function of 
  relative azimuthal angle over the relative pseudorapidity 
  range $2<|\Delta\eta|<5$ for different intervals of charged-particle 
  multiplicity and transverse momentum. 
The measurements are corrected for the presence of background charged 
 particles generated by collisions that occur during one passage of two colliding proton bunches in the LHC. 
Contributions to the two-particle correlation functions from hard 
  processes are removed using a template-fitting procedure. 
Sinusoidal modulation in the correlation functions is observed and 
  quantified by the second Fourier coefficient of the correlation 
  function, $v_{2,2}$, which in turn is used to obtain the 
  single-particle anisotropy coefficient $v_{2}$.  
The $v_{2}$ values in the $Z$-tagged events, integrated over 
  $0.5<p_{\mathrm{T}}<5$ GeV,  
  are found to be independent of multiplicity and $\sqrt{s}$, and consistent within 
  uncertainties with previous measurements in inclusive 
  $pp$ collisions. 
As a function of charged-particle $p_{\mathrm{T}}$, the $Z$-tagged and 
  inclusive $v_{2}$ values are consistent within uncertainties for 
  $p_{\mathrm{T}}<3$ GeV.


45 pages in total, author list starting page 29, 12 figures, 3 tables, submitted to Eur. Phys. J. C. 
All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HION-2017-11

CERN Preprint Reference: CERN-EP-2019-103

